Configurational Forces in Penetration Processes

With a loose reference to problems of penetration in biomechanics (for instance, a nanoparticle penetrating through a cell's membrane or a cell sucked with a pipette), the role of configurational forces is investigated during the process in which a compliant intruder is inserted into an elastic structure. For insertion into a rigid constraint, a configurational force proportional to the square of the strain needed to deform the body, which is penetrating, is found. This force has a more complex structure when the compliance of the constraint is kept into account, but in all cases, it tends to expel the penetrating body.

==> 000_TODOs_for_the_authors.txt <==
Dear Prof. Davide Bigoni,
 
We have worked on your book chapter for the 60th birthday anniversary of Gerhard. Your chapter is a very nice contribution to the book, and it is accepted in the current form.
 
We have edited your chapter and transferred it to the exact format requested by Springer 
(see the following link):

To proceed, we require your help regarding the following:

(1) We have carefully read your manuscript and corrected several typos and formulations; please double-check.
(2) We have checked and corrected the list of references; please double-check.
(3) We have also carefully checked your equations and figures regarding correct font style (italic, nonitalic, uppercase, lowercase, etc.); please double-check.

Please have a careful look through the Proofs and mark any changes in red color. Thank you!

All the best,
Daniel Haspinger

==> virus_chp_Bigoni_ed - Copia/000_TODOs_for_the_authors.txt <==
Dear Prof. Davide Bigoni,
 
We have worked on your book chapter for the 60th birthday anniversary of Gerhard. Your chapter is a very nice contribution to the book, and it is accepted in the current form.
 
We have edited your chapter and transferred it to the exact format requested by Springer 
(see the following link):

To proceed, we require your help regarding the following:

(1) We have carefully read your manuscript and corrected several typos and formulations; please double-check.
(2) We have checked and corrected the list of references; please double-check.
(3) We have also carefully checked your equations and figures regarding correct font style (italic, nonitalic, uppercase, lowercase, etc.); please double-check.

Please have a careful look through the Proofs and mark any changes in red color. Thank you!

All the best,
Daniel Haspinger
